Network Lens: Node Classification in Topologically Heterogeneous Networks

We study the problem of identifying different behaviors occurring in different parts of a large heterogenous network. We zoom in to the network using lenses of different sizes to capture the local structure of the network. These network signatures are then weighted to provide a set of predicted labels for every node. We achieve a peak accuracy of $\sim42\%$ (random=$11\%$) on two networks with $\sim100,000$ and $\sim1,000,000$ nodes each. Further, we perform better than random even when the given node is connected to up to 5 different types of networks. Finally, we perform this analysis on homogeneous networks and show that highly structured networks have high homogeneity.

==> images/0.txt <==
1037 107
1037 1536
1037 1727
1037 1876
1040 107
1040 1125
1040 1288
1040 1456
1040 1584
1040 1613
1040 1868
1040 1879
1040 1898
1040 916
1056 107
1056 1323
1056 1377
1056 1483
1056 1584
1056 1609
1056 1620
1056 1772
1056 1791
1056 1800
1056 1898
107 1037
107 1040
107 1056
107 1116
107 1117
107 1125
107 1185
107 1214
107 1230
107 1246
107 1255
107 1262
107 1267
107 1288
107 1291
107 1323
107 1324
107 1339
107 1356
107 1367
107 1377
107 1388
107 1420
107 1424
107 1438
107 1455
107 1456
107 1483
107 1536
107 1579
107 1584
107 1609
107 1613
107 1620
107 1626
107 1649
107 1673
107 1693
107 1717
107 1727
107 1730
107 1731
107 1738
107 1749
107 1772
107 1777
107 1791
107 1795
107 1800
107 1826
107 1833
107 1839
107 1845
107 1850
107 1868
107 1876
107 1879
107 1898
107 428
107 606
107 916
107 925
107 944
1116 107
1116 1230
1116 1367
1116 1609
1116 1730
1116 1800
1116 1845
1117 107
1117 1125
1117 1214
1117 1230
1117 1255
1117 1267
1117 1288
1117 1323
1117 1339
1117 1377
1117 1388
1117 1420
1117 1456
1117 1483
1117 1584
1117 1609
1117 1613
1117 1717
1117 1730
1117 1772
1117 1791
1117 1795
1117 1800
1117 1826
1117 1833
1117 1839
1117 1868
1117 1898
1125 1040
1125 107
1125 1117
1125 1185
1125 1230
1125 1267
1125 1288
1125 1291
1125 1367
1125 1456
1125 1584
1125 1620
1125 1730
1125 1795
1125 1800
1125 1833
1125 1839
1125 1868
1125 1879
1125 1898
1125 916
1125 925
1185 107
1185 1125
1185 1255
1185 1267
1185 1291
1185 1339
1185 1367
1185 1377
1185 1420
1185 1456
1185 1584
1185 1613
1185 1730
1185 1791
1185 1800
1185 1826
1185 1833
1185 1868
1185 1879
1185 925
1214 107
1214 1117
1214 1323
1214 1377
1214 1388
1214 1483
1214 1609
1214 1613
1214 1620
1214 1626
1214 1730
1214 1772
1214 1791
1214 1833
1214 1839
1214 1845
1214 1879
1214 916
1214 925
1230 107
1230 1116
1230 1117
1230 1125
1230 1267
1230 1291
1230 1367
1230 1377
1230 1388
1230 1420
1230 1584
1230 1609
1230 1620
1230 1730
1230 1800
1230 1826
1230 1833
1230 1839
1230 1845
1230 1868
1230 1879
1230 916
1246 107
1246 1738
1246 1749
1255 107
1255 1117
1255 1185
1255 1291
1255 1323
1255 1367
1255 1377
1255 1420
1255 1584
1255 1609
1255 1613
1255 1626
1255 1717
1255 1730
1255 1791
1255 1800
1255 1833
1255 916
1262 107
1267 107
1267 1117
1267 1125
1267 1185
1267 1230
1267 1291
1267 1339
1267 1377
1267 1483
1267 1584
1267 1613
1267 1717
1267 1730
1267 1791
1267 1795
1267 1800
1267 1833
1267 1839
1267 1868
1267 916
1267 925
1288 1040
1288 107
1288 1117
1288 1125
1288 1388
1288 1456
1288 1717
1288 1800
1288 1826
1288 1833
1288 1839
1288 1868
1288 1879
1288 1898
1288 916
1291 107
1291 1125
1291 1185
1291 1230
1291 1255
1291 1267
1291 1377
1291 1420
1291 1584
1291 1613
1291 1730
1291 1791
1291 1795
1291 1800
1291 1833
1291 1839
1291 1879
1291 925
1323 1056
1323 107
1323 1117
1323 1214
1323 1255
1323 1377
1323 1609
1323 1730
1323 1791
1323 1839
1323 1868
1323 925
1324 107
1324 1850
1339 107
1339 1117
1339 1185
1339 1267
1339 1367
1339 1424
1339 1584
1339 1613
1339 1795
1339 1800
1339 1826
1339 1833
1339 1839
1339 1879
1339 925
1356 107
1367 107
1367 1116
1367 1125
1367 1185
1367 1230
1367 1255
1367 1339
1367 1377
1367 1420
1367 1584
1367 1613
1367 1620
1367 1717
1367 1730
1367 1791
1367 1800
1367 1826
1367 1833
1367 1839
1367 1879
1367 925
1377 1056
1377 107
1377 1117
1377 1185
1377 1214
1377 1230
1377 1255
1377 1267
1377 1291
1377 1323
1377 1367
1377 1388
1377 1420
1377 1483
1377 1584
1377 1609
1377 1613
1377 1620
1377 1717
1377 1730
1377 1791
1377 1800
1377 1833
1377 1839
1377 1868
1377 1879
1377 1898
1377 925
1388 107
1388 1117
1388 1214
1388 1230
1388 1288
1388 1377
1388 1456
1388 1483
1388 1609
1388 1613
1388 1620
1388 1730
1388 1772
1388 1845
1388 1868
1388 1898
1420 107
1420 1117
1420 1185
1420 1230
1420 1255
1420 1291
1420 1367
1420 1377
1420 1456
1420 1483
1420 1584
1420 1613
1420 1717
1420 1730
1420 1772
1420 1795
1420 1800
1420 1833
1420 1839
1420 1879
1420 925
1424 107
1424 1339
1438 107
1455 107
1456 1040
1456 107
1456 1117
1456 1125
1456 1185
1456 1288
1456 1388
1456 1420
1456 1483
1456 1584
1456 1613
1456 1717
1456 1772
1456 1800
1456 1826
1456 1833
1456 1839
1456 1868
1456 1879
1456 1898
1456 916
1456 925
1483 1056
1483 107
1483 1117
1483 1214
1483 1267
1483 1377
1483 1388
1483 1420
1483 1456
1483 1584
1483 1609
1483 1613
1483 1730
1483 1772
1483 1800
1483 1826
1483 1868
1483 1879
1483 1898
1483 916
1536 1037
1536 107
1536 1727
1536 1738
1536 1876
1536 428
1536 606
1536 944
1579 107
1584 1040
1584 1056
1584 107
1584 1117
1584 1125
1584 1185
1584 1230
1584 1255
1584 1267
1584 1291
1584 1339
1584 1367
1584 1377
1584 1420
1584 1456
1584 1483
1584 1613
1584 1717
1584 1730
1584 1791
1584 1800
1584 1826
1584 1833
1584 1839
1584 1845
1584 1868
1584 1879
1584 916
1584 925
1609 1056
1609 107
1609 1116
1609 1117
1609 1214
1609 1230
1609 1255
1609 1323
1609 1377
1609 1388
1609 1483
1609 1620
1609 1717
1609 1730
1609 1791
1609 1800
1609 1898
1613 1040
1613 107
1613 1117
1613 1185
1613 1214
1613 1255
1613 1267
1613 1291
1613 1339
1613 1367
1613 1377
1613 1388
1613 1420
1613 1456
1613 1483
1613 1584
1613 1620
1613 1717
1613 1730
1613 1772
1613 1791
1613 1795
1613 1800
1613 1833
1613 1868
1613 1879
1613 916
1613 925
1620 1056
1620 107
1620 1125
1620 1214
1620 1230
1620 1367
1620 1377
1620 1388
1620 1609
1620 1613
1620 1730
1620 1791
1620 1800
1620 1833
1620 1845
1620 606
1620 925
1626 107
1626 1214
1626 1255
1626 1800
1649 107
1649 1850
1673 107
1673 606
1693 107
1717 107
1717 1117
1717 1255
1717 1267
1717 1288
1717 1367
1717 1377
1717 1420
1717 1456
1717 1584
1717 1609
1717 1613
1717 1730
1717 1795
1717 1800
1717 1826
1717 1868
1717 1898
1717 916
1717 925
1727 1037
1727 107
1727 1536
1727 1738
1727 1876
1727 606
1730 107
1730 1116
1730 1117
1730 1125
1730 1185
1730 1214
1730 1230
1730 1255
1730 1267
1730 1291
1730 1323
1730 1367
1730 1377
1730 1388
1730 1420
1730 1483
1730 1584
1730 1609
1730 1613
1730 1620
1730 1717
1730 1791
1730 1800
1730 1826
1730 1833
1730 1839
1730 1845
1730 1868
1730 1879
1730 1898
1730 916
1730 925
1731 107
1738 107
1738 1246
1738 1536
1738 1727
1738 1876
1738 606
1738 944
1749 107
1749 1246
1772 1056
1772 107
1772 1117
1772 1214
1772 1388
1772 1420
1772 1456
1772 1483
1772 1613
1772 1791
1772 1868
1772 1879
1772 1898
1777 107
1777 428
1791 1056
1791 107
1791 1117
1791 1185
1791 1214
1791 1255
1791 1267
1791 1291
1791 1323
1791 1367
1791 1377
1791 1584
1791 1609
1791 1613
1791 1620
1791 1730
1791 1772
1791 1800
1791 1826
1791 1833
1791 1839
1791 1868
1791 1898
1791 916
1795 107
1795 1117
1795 1125
1795 1267
1795 1291
1795 1339
1795 1420
1795 1613
1795 1717
1795 1800
1795 1833
1795 1839
1795 925
1800 1056
1800 107
1800 1116
1800 1117
1800 1125
1800 1185
1800 1230
1800 1255
1800 1267
1800 1288
1800 1291
1800 1339
1800 1367
1800 1377
1800 1420
1800 1456
1800 1483
1800 1584
1800 1609
1800 1613
1800 1620
1800 1626
1800 1717
1800 1730
1800 1791
1800 1795
1800 1826
1800 1833
1800 1839
1800 1845
1800 1868
1800 1879
1800 1898
1800 916
1800 925
1826 107
1826 1117
1826 1185
1826 1230
1826 1288
1826 1339
1826 1367
1826 1456
1826 1483
1826 1584
1826 1717
1826 1730
1826 1791
1826 1800
1826 1839
1826 1868
1826 1879
1833 107
1833 1117
1833 1125
1833 1185
1833 1214
1833 1230
1833 1255
1833 1267
1833 1288
1833 1291
1833 1339
1833 1367
1833 1377
1833 1420
1833 1456
1833 1584
1833 1613
1833 1620
1833 1730
1833 1791
1833 1795
1833 1800
1833 1839
1833 1879
1833 925
1839 107
1839 1117
1839 1125
1839 1214
1839 1230
1839 1267
1839 1288
1839 1291
1839 1323
1839 1339
1839 1367
1839 1377
1839 1420
1839 1456
1839 1584
1839 1730
1839 1791
1839 1795
1839 1800
1839 1826
1839 1833
1839 1845
1839 1879
1839 1898
1839 916
1845 107
1845 1116
1845 1214
1845 1230
1845 1388
1845 1584
1845 1620
1845 1730
1845 1800
1845 1839
1850 107
1850 1324
1850 1649
1868 1040
1868 107
1868 1117
1868 1125
1868 1185
1868 1230
1868 1267
1868 1288
1868 1323
1868 1377
1868 1388
1868 1456
1868 1483
1868 1584
1868 1613
1868 1717
1868 1730
1868 1772
1868 1791
1868 1800
1868 1826
1868 1898
1868 916
1876 1037
1876 107
1876 1536
1876 1727
1876 1738
1876 606
1876 944
1879 1040
1879 107
1879 1125
1879 1185
1879 1214
1879 1230
1879 1288
1879 1291
1879 1339
1879 1367
1879 1377
1879 1420
1879 1456
1879 1483
1879 1584
1879 1613
1879 1730
1879 1772
1879 1800
1879 1826
1879 1833
1879 1839
1879 1898
1879 916
1879 925
1898 1040
1898 1056
1898 107
1898 1117
1898 1125
1898 1288
1898 1377
1898 1388
1898 1456
1898 1483
1898 1609
1898 1717
1898 1730
1898 1772
1898 1791
1898 1800
1898 1839
1898 1868
1898 1879
428 107
428 1536
428 1777
428 606
606 107
606 1536
606 1620
606 1673
606 1727
606 1738
606 1876
606 428
916 1040
916 107
916 1125
916 1214
916 1230
916 1255
916 1267
916 1288
916 1456
916 1483
916 1584
916 1613
916 1717
916 1730
916 1791
916 1800
916 1839
916 1868
916 1879
916 925
925 107
925 1125
925 1185
925 1214
925 1267
925 1291
925 1323
925 1339
925 1367
925 1377
925 1420
925 1456
925 1584
925 1613
925 1620
925 1717
925 1730
925 1795
925 1800
925 1833
925 1879
925 916
944 107
944 1536
944 1738
944 1876


==> images/1.txt <==
1010 1037
1010 107
1010 1070
1010 1159
1010 1366
1010 1472
1010 1496
1010 1529
1010 1633
1010 1703
1010 1770
1010 924
1015 107
1015 1100
1015 1345
1015 1576
1019 107
1019 1100
1019 1345
1019 1448
1037 1010
1037 107
1037 1070
1037 1159
1037 1299
1037 1338
1037 1469
1037 1472
1037 1529
1037 1703
1037 1727
1037 1770
1037 1876
1037 1904
1037 917
1037 924
1041 107
1041 1070
1041 1131
1041 1249
1041 1338
1041 1415
1041 1428
1041 1469
1041 1472
1041 1496
1041 1703
1041 1770
1041 1815
1041 1869
1041 1876
1041 1904
1041 944
1041 977
107 1010
107 1015
107 1019
107 1037
107 1041
107 1070
107 1100
107 1102
107 1131
107 1153
107 1159
107 1167
107 1172
107 1183
107 1230
107 1236
107 1249
107 1258
107 1260
107 1267
107 1269
107 1289
107 1299
107 1303
107 1324
107 1334
107 1338
107 1345
107 1355
107 1366
107 1377
107 1415
107 1428
107 1436
107 1448
107 1469
107 1472
107 1473
107 1485
107 1496
107 1529
107 1576
107 1597
107 1620
107 1633
107 1703
107 1727
107 1738
107 1770
107 1812
107 1815
107 1869
107 1876
107 1893
107 1904
107 1906
107 913
107 917
107 920
107 924
107 944
107 977
107 991
1070 1010
1070 1037
1070 1041
1070 107
1070 1159
1070 1183
1070 1236
1070 1258
1070 1260
1070 1303
1070 1338
1070 1355
1070 1366
1070 1448
1070 1469
1070 1472
1070 1473
1070 1496
1070 1529
1070 1633
1070 1703
1070 1738
1070 1770
1070 1815
1070 1869
1070 1876
1070 1904
1070 917
1070 924
1070 944
1100 1015
1100 1019
1100 107
1100 1345
1100 1576
1100 1812
1102 107
1102 1303
1102 1324
1102 1812
1102 1893
1102 917
1131 1041
1131 107
1131 1236
1131 1249
1131 1258
1131 1260
1131 1338
1131 1355
1131 1366
1131 1472
1131 1703
1131 1815
1131 944
1131 977
1153 107
1153 1172
1153 1230
1153 1269
1153 1289
1153 1377
1153 1620
1159 1010
1159 1037
1159 107
1159 1070
1159 1167
1159 1183
1159 1258
1159 1260
1159 1299
1159 1338
1159 1355
1159 1366
1159 1472
1159 1473
1159 1496
1159 1703
1159 1738
1159 1876
1159 917
1159 924
1159 944
1167 107
1167 1159
1167 1260
1167 1299
1167 1338
1167 1355
1167 1472
1167 1633
1167 1703
1167 1876
1167 917
1172 107
1172 1153
1172 1230
1172 1289
1172 1597
1183 107
1183 1070
1183 1159
1183 1338
1183 1366
1183 1436
1183 1472
1183 1529
1183 1703
1183 1876
1183 913
1183 917
1230 107
1230 1153
1230 1172
1230 1267
1230 1269
1230 1289
1230 1334
1230 1377
1230 1597
1230 1620
1236 107
1236 1070
1236 1131
1236 1258
1236 1260
1236 1299
1236 1338
1236 1355
1236 1366
1236 1469
1236 1472
1236 1529
1236 1633
1236 1703
1236 1770
1236 1815
1236 1869
1236 1906
1236 924
1249 1041
1249 107
1249 1131
1249 1258
1249 1338
1249 1428
1249 1703
1249 944
1249 977
1258 107
1258 1070
1258 1131
1258 1159
1258 1236
1258 1249
1258 1260
1258 1334
1258 1338
1258 1355
1258 1366
1258 1473
1258 1703
1258 1738
1258 1815
1258 924
1258 944
1258 977
1260 107
1260 1070
1260 1131
1260 1159
1260 1167
1260 1236
1260 1258
1260 1299
1260 1338
1260 1355
1260 1366
1260 1469
1260 1472
1260 1633
1260 1703
1260 1815
1260 1876
1260 917
1260 924
1260 944
1260 977
1267 107
1267 1230
1267 1269
1267 1289
1267 1377
1267 1597
1269 107
1269 1153
1269 1230
1269 1267
1269 1334
1269 1377
1289 107
1289 1153
1289 1172
1289 1230
1289 1267
1299 1037
1299 107
1299 1159
1299 1167
1299 1236
1299 1260
1299 1355
1299 1366
1299 1469
1299 1472
1299 1703
1299 1727
1299 1876
1299 917
1303 107
1303 1070
1303 1102
1303 1812
1303 1893
1303 917
1324 107
1324 1102
1324 1893
1324 917
1334 107
1334 1230
1334 1258
1334 1269
1334 1377
1334 1473
1334 1620
1334 920
1338 1037
1338 1041
1338 107
1338 1070
1338 1131
1338 1159
1338 1167
1338 1183
1338 1236
1338 1249
1338 1258
1338 1260
1338 1355
1338 1366
1338 1469
1338 1472
1338 1473
1338 1496
1338 1703
1338 1815
1338 1869
1338 1876
1338 1906
1338 917
1338 924
1338 944
1338 977
1345 1015
1345 1019
1345 107
1345 1100
1345 1448
1345 1576
1345 1812
1345 1893
1355 107
1355 1070
1355 1131
1355 1159
1355 1167
1355 1236
1355 1258
1355 1260
1355 1299
1355 1338
1355 1366
1355 1472
1355 1473
1355 1496
1355 1633
1355 1703
1355 1876
1355 924
1366 1010
1366 107
1366 1070
1366 1131
1366 1159
1366 1183
1366 1236
1366 1258
1366 1260
1366 1299
1366 1338
1366 1355
1366 1472
1366 1473
1366 1496
1366 1633
1366 1703
1366 1738
1366 1876
1366 913
1366 917
1366 924
1366 944
1377 107
1377 1153
1377 1230
1377 1267
1377 1269
1377 1334
1377 1597
1377 1620
1377 913
1415 1041
1415 107
1415 1469
1415 1472
1415 1496
1415 1770
1415 1906
1428 1041
1428 107
1428 1249
1428 1469
1428 1472
1428 1703
1428 1815
1428 1904
1428 944
1428 977
1436 107
1436 1183
1436 1472
1436 1620
1436 1727
1436 913
1436 917
1448 1019
1448 107
1448 1070
1448 1345
1448 1472
1448 1576
1448 1893
1469 1037
1469 1041
1469 107
1469 1070
1469 1236
1469 1260
1469 1299
1469 1338
1469 1415
1469 1428
1469 1472
1469 1496
1469 1633
1469 1703
1469 1770
1469 1815
1469 1869
1469 1876
1469 1904
1469 1906
1469 917
1469 924
1469 944
1472 1010
1472 1037
1472 1041
1472 107
1472 1070
1472 1131
1472 1159
1472 1167
1472 1183
1472 1236
1472 1260
1472 1299
1472 1338
1472 1355
1472 1366
1472 1415
1472 1428
1472 1436
1472 1448
1472 1469
1472 1496
1472 1529
1472 1633
1472 1703
1472 1727
1472 1738
1472 1770
1472 1815
1472 1869
1472 1876
1472 1904
1472 1906
1472 917
1472 924
1472 944
1473 107
1473 1070
1473 1159
1473 1258
1473 1334
1473 1338
1473 1355
1473 1366
1473 1703
1473 1738
1485 107
1496 1010
1496 1041
1496 107
1496 1070
1496 1159
1496 1338
1496 1355
1496 1366
1496 1415
1496 1469
1496 1472
1496 1529
1496 1703
1496 1727
1496 1770
1496 1904
1496 924
1529 1010
1529 1037
1529 107
1529 1070
1529 1183
1529 1236
1529 1472
1529 1496
1529 1727
1529 1770
1576 1015
1576 107
1576 1100
1576 1345
1576 1448
1597 107
1597 1172
1597 1230
1597 1267
1597 1377
1620 107
1620 1153
1620 1230
1620 1334
1620 1377
1620 1436
1620 913
1633 1010
1633 107
1633 1070
1633 1167
1633 1236
1633 1260
1633 1355
1633 1366
1633 1469
1633 1472
1633 1876
1703 1010
1703 1037
1703 1041
1703 107
1703 1070
1703 1131
1703 1159
1703 1167
1703 1183
1703 1236
1703 1249
1703 1258
1703 1260
1703 1299
1703 1338
1703 1355
1703 1366
1703 1428
1703 1469
1703 1472
1703 1473
1703 1496
1703 1876
1703 913
1703 917
1703 924
1703 944
1703 977
1727 1037
1727 107
1727 1299
1727 1436
1727 1472
1727 1496
1727 1529
1727 1738
1727 1876
1727 913
1727 917
1738 107
1738 1070
1738 1159
1738 1258
1738 1366
1738 1472
1738 1473
1738 1727
1738 1876
1738 913
1738 917
1738 944
1770 1010
1770 1037
1770 1041
1770 107
1770 1070
1770 1236
1770 1415
1770 1469
1770 1472
1770 1496
1770 1529
1770 1876
1770 1904
1770 1906
1770 917
1770 944
1812 107
1812 1100
1812 1102
1812 1303
1812 1345
1812 1893
1812 917
1815 1041
1815 107
1815 1070
1815 1131
1815 1236
1815 1258
1815 1260
1815 1338
1815 1428
1815 1469
1815 1472
1815 1869
1815 1906
1815 944
1815 977
1869 1041
1869 107
1869 1070
1869 1236
1869 1338
1869 1469
1869 1472
1869 1815
1869 1904
1876 1037
1876 1041
1876 107
1876 1070
1876 1159
1876 1167
1876 1183
1876 1260
1876 1299
1876 1338
1876 1355
1876 1366
1876 1469
1876 1472
1876 1633
1876 1703
1876 1727
1876 1738
1876 1770
1876 1906
1876 917
1876 924
1876 944
1893 107
1893 1102
1893 1303
1893 1324
1893 1345
1893 1448
1893 1812
1893 917
1904 1037
1904 1041
1904 107
1904 1070
1904 1428
1904 1469
1904 1472
1904 1496
1904 1770
1904 1869
1904 1906
1906 107
1906 1236
1906 1338
1906 1415
1906 1469
1906 1472
1906 1770
1906 1815
1906 1876
1906 1904
1906 917
1906 924
913 107
913 1183
913 1366
913 1377
913 1436
913 1620
913 1703
913 1727
913 1738
917 1037
917 107
917 1070
917 1102
917 1159
917 1167
917 1183
917 1260
917 1299
917 1303
917 1324
917 1338
917 1366
917 1436
917 1469
917 1472
917 1703
917 1727
917 1738
917 1770
917 1812
917 1876
917 1893
917 1906
917 944
920 107
920 1334
924 1010
924 1037
924 107
924 1070
924 1159
924 1236
924 1258
924 1260
924 1338
924 1355
924 1366
924 1469
924 1472
924 1496
924 1703
924 1876
924 1906
944 1041
944 107
944 1070
944 1131
944 1159
944 1249
944 1258
944 1260
944 1338
944 1366
944 1428
944 1469
944 1472
944 1703
944 1738
944 1770
944 1815
944 1876
944 917
944 977
977 1041
977 107
977 1131
977 1249
977 1258
977 1260
977 1338
977 1428
977 1703
977 1815
977 944
991 107


==> images/10.txt <==
1052 107
1052 1620
107 1052
107 1078
107 1101
107 1173
107 1180
107 1185
107 1211
107 1250
107 1269
107 1288
107 1290
107 1302
107 1323
107 1335
107 1351
107 1367
107 1377
107 1390
107 1399
107 1431
107 1457
107 1470
107 1491
107 1520
107 1532
107 1547
107 1553
107 1570
107 1571
107 1589
107 1597
107 1603
107 1604
107 1605
107 1612
107 1620
107 1623
107 1643
107 1662
107 1663
107 1675
107 1678
107 1707
107 1712
107 1714
107 1717
107 1721
107 1737
107 1741
107 1746
107 1750
107 1752
107 1787
107 1799
107 1800
107 1810
107 1816
107 1888
107 925
107 934
107 980
107 982
107 993
1078 107
1078 1101
1078 1173
1078 1185
1078 1211
1078 1250
1078 1288
1078 1302
1078 1323
1078 1335
1078 1351
1078 1367
1078 1377
1078 1390
1078 1399
1078 1431
1078 1457
1078 1491
1078 1520
1078 1547
1078 1589
1078 1597
1078 1603
1078 1604
1078 1612
1078 1620
1078 1643
1078 1662
1078 1663
1078 1675
1078 1707
1078 1714
1078 1717
1078 1721
1078 1741
1078 1746
1078 1750
1078 1752
1078 1799
1078 1800
1078 1810
1078 1816
1078 1888
1078 980
1078 982
1101 107
1101 1078
1101 1185
1101 1211
1101 1288
1101 1302
1101 1335
1101 1351
1101 1390
1101 1399
1101 1431
1101 1547
1101 1589
1101 1597
1101 1604
1101 1612
1101 1662
1101 1663
1101 1707
1101 1712
1101 1714
1101 1741
1101 1746
1101 1752
1101 1799
1101 1800
1101 1888
1101 982
1101 993
1173 107
1173 1078
1173 1180
1173 1323
1173 1335
1173 1377
1173 1390
1173 1431
1173 1470
1173 1520
1173 1553
1173 1570
1173 1604
1173 1605
1173 1620
1173 1663
1173 1675
1173 1707
1173 1717
1173 1741
1173 1800
1173 1888
1180 107
1180 1173
1180 1377
1180 1470
1180 1520
1180 1663
1180 1741
1180 1888
1180 925
1185 107
1185 1078
1185 1101
1185 1211
1185 1250
1185 1269
1185 1302
1185 1335
1185 1367
1185 1377
1185 1390
1185 1399
1185 1431
1185 1491
1185 1520
1185 1547
1185 1570
1185 1589
1185 1597
1185 1603
1185 1612
1185 1623
1185 1643
1185 1662
1185 1663
1185 1675
1185 1707
1185 1714
1185 1721
1185 1737
1185 1746
1185 1750
1185 1752
1185 1799
1185 1800
1185 1810
1185 1816
1185 1888
1185 925
1185 934
1185 980
1185 993
1211 107
1211 1078
1211 1101
1211 1185
1211 1250
1211 1269
1211 1302
1211 1335
1211 1351
1211 1367
1211 1377
1211 1390
1211 1399
1211 1431
1211 1491
1211 1520
1211 1547
1211 1570
1211 1571
1211 1589
1211 1597
1211 1603
1211 1604
1211 1612
1211 1620
1211 1623
1211 1643
1211 1662
1211 1663
1211 1707
1211 1712
1211 1714
1211 1721
1211 1737
1211 1741
1211 1746
1211 1750
1211 1752
1211 1799
1211 1800
1211 1810
1211 1816
1211 1888
1211 925
1211 934
1211 980
1211 982
1211 993
1250 107
1250 1078
1250 1185
1250 1211
1250 1288
1250 1335
1250 1367
1250 1390
1250 1399
1250 1431
1250 1491
1250 1532
1250 1547
1250 1589
1250 1597
1250 1603
1250 1612
1250 1620
1250 1623
1250 1662
1250 1663
1250 1707
1250 1712
1250 1714
1250 1717
1250 1721
1250 1737
1250 1741
1250 1746
1250 1750
1250 1752
1250 1799
1250 1800
1250 1810
1250 1816
1250 1888
1250 925
1269 107
1269 1185
1269 1211
1269 1302
1269 1367
1269 1377
1269 1399
1269 1431
1269 1491
1269 1547
1269 1570
1269 1589
1269 1603
1269 1612
1269 1623
1269 1643
1269 1663
1269 1675
1269 1714
1269 1721
1269 1746
1269 1750
1269 1799
1269 1800
1269 1810
1269 1816
1269 1888
1269 925
1269 934
1269 980
1269 982
1269 993
1288 107
1288 1078
1288 1101
1288 1250
1288 1335
1288 1390
1288 1399
1288 1431
1288 1457
1288 1470
1288 1491
1288 1547
1288 1605
1288 1663
1288 1707
1288 1712
1288 1714
1288 1717
1288 1741
1288 1746
1288 1800
1288 1810
1288 1816
1288 1888
1288 982
1290 107
1290 1335
1290 1377
1290 1390
1290 1520
1290 1570
1290 1589
1290 1597
1290 1612
1290 1620
1290 1663
1290 1721
1290 1746
1290 1750
1290 1752
1290 1800
1290 925
1290 980
1290 993
1302 107
1302 1078
1302 1101
1302 1185
1302 1211
1302 1269
1302 1367
1302 1377
1302 1390
1302 1399
1302 1431
1302 1491
1302 1589
1302 1603
1302 1604
1302 1612
1302 1663
1302 1707
1302 1712
1302 1714
1302 1746
1302 1750
1302 1752
1302 1799
1302 1800
1302 1810
1302 1816
1302 1888
1302 925
1302 934
1302 982
1302 993
1323 107
1323 1078
1323 1173
1323 1335
1323 1377
1323 1470
1323 1520
1323 1570
1323 1604
1323 1643
1323 1662
1323 1663
1323 1675
1323 1799
1323 1888
1323 925
1323 980
1335 107
1335 1078
1335 1101
1335 1173
1335 1185
1335 1211
1335 1250
1335 1288
1335 1290
1335 1323
1335 1351
1335 1367
1335 1377
1335 1390
1335 1399
1335 1431
1335 1491
1335 1547
1335 1589
1335 1597
1335 1603
1335 1604
1335 1612
1335 1623
1335 1662
1335 1663
1335 1707
1335 1712
1335 1714
1335 1721
1335 1737
1335 1746
1335 1799
1335 1800
1335 1810
1335 1816
1335 1888
1335 925
1335 993
1351 107
1351 1078
1351 1101
1351 1211
1351 1335
1351 1367
1351 1399
1351 1431
1351 1547
1351 1612
1351 1662
1351 1707
1351 1712
1351 1799
1351 1800
1351 1888
1351 980
1367 107
1367 1078
1367 1185
1367 1211
1367 1250
1367 1269
1367 1302
1367 1335
1367 1351
1367 1377
1367 1390
1367 1399
1367 1431
1367 1491
1367 1520
1367 1547
1367 1589
1367 1597
1367 1603
1367 1605
1367 1612
1367 1620
1367 1623
1367 1663
1367 1707
1367 1714
1367 1717
1367 1721
1367 1737
1367 1741
1367 1746
1367 1750
1367 1752
1367 1799
1367 1800
1367 1810
1367 1816
1367 1888
1367 925
1367 934
1367 980
1377 107
1377 1078
1377 1173
1377 1180
1377 1185
1377 1211
1377 1269
1377 1290
1377 1302
1377 1323
1377 1335
1377 1367
1377 1399
1377 1431
1377 1470
1377 1491
1377 1520
1377 1570
1377 1589
1377 1597
1377 1603
1377 1604
1377 1612
1377 1620
1377 1623
1377 1643
1377 1662
1377 1663
1377 1675
1377 1707
1377 1714
1377 1717
1377 1721
1377 1741
1377 1746
1377 1750
1377 1799
1377 1800
1377 1816
1377 1888
1377 925
1377 934
1377 980
1377 993
1390 107
1390 1078
1390 1101
1390 1173
1390 1185
1390 1211
1390 1250
1390 1288
1390 1290
1390 1302
1390 1335
1390 1367
1390 1399
1390 1431
1390 1457
1390 1491
1390 1520
1390 1570
1390 1589
1390 1597
1390 1603
1390 1604
1390 1612
1390 1620
1390 1623
1390 1643
1390 1662
1390 1663
1390 1707
1390 1712
1390 1714
1390 1717
1390 1721
1390 1737
1390 1741
1390 1746
1390 1750
1390 1752
1390 1799
1390 1800
1390 1816
1390 1888
1390 925
1390 934
1390 982
1390 993
1399 107
1399 1078
1399 1101
1399 1185
1399 1211
1399 1250
1399 1269
1399 1288
1399 1302
1399 1335
1399 1351
1399 1367
1399 1377
1399 1390
1399 1431
1399 1457
1399 1491
1399 1532
1399 1547
1399 1589
1399 1597
1399 1603
1399 1604
1399 1605
1399 1612
1399 1623
1399 1662
1399 1663
1399 1707
1399 1712
1399 1714
1399 1721
1399 1737
1399 1741
1399 1746
1399 1750
1399 1752
1399 1799
1399 1800
1399 1810
1399 1816
1399 1888
1399 925
1399 934
1399 980
1399 982
1399 993
1431 107
1431 1078
1431 1101
1431 1173
1431 1185
1431 1211
1431 1250
1431 1269
1431 1288
1431 1302
1431 1335
1431 1351
1431 1367
1431 1377
1431 1390
1431 1399
1431 1457
1431 1470
1431 1491
1431 1520
1431 1547
1431 1570
1431 1589
1431 1597
1431 1603
1431 1604
1431 1605
1431 1612
1431 1620
1431 1623
1431 1643
1431 1662
1431 1663
1431 1675
1431 1712
1431 1714
1431 1717
1431 1721
1431 1737
1431 1741
1431 1746
1431 1750
1431 1752
1431 1799
1431 1800
1431 1810
1431 1816
1431 1888
1431 925
1431 934
1431 980
1431 993
1457 107
1457 1078
1457 1288
1457 1390
1457 1399
1457 1431
1457 1491
1457 1547
1457 1605
1457 1612
1457 1663
1457 1707
1457 1712
1457 1714
1457 1746
1457 1800
1457 1816
1457 1888
1457 982
1470 107
1470 1173
1470 1180
1470 1288
1470 1323
1470 1377
1470 1431
1470 1553
1470 1570
1470 1604
1470 1605
1470 1620
1470 1663
1470 1675
1470 1717
1470 1741
1470 1888
1470 993
1491 107
1491 1078
1491 1185
1491 1211
1491 1250
1491 1269
1491 1288
1491 1302
1491 1335
1491 1367
1491 1377
1491 1390
1491 1399
1491 1431
1491 1457
1491 1532
1491 1547
1491 1589
1491 1597
1491 1603
1491 1612
1491 1623
1491 1662
1491 1663
1491 1678
1491 1707
1491 1712
1491 1714
1491 1721
1491 1737
1491 1746
1491 1750
1491 1752
1491 1799
1491 1800
1491 1810
1491 1888
1491 925
1491 934
1491 980
1491 982
1491 993
1520 107
1520 1078
1520 1173
1520 1180
1520 1185
1520 1211
1520 1290
1520 1323
1520 1367
1520 1377
1520 1390
1520 1431
1520 1589
1520 1597
1520 1603
1520 1612
1520 1643
1520 1662
1520 1663
1520 1675
1520 1707
1520 1714
1520 1717
1520 1746
1520 1750
1520 1752
1520 1799
1520 1800
1520 1816
1520 1888
1520 925
1520 980
1532 107
1532 1250
1532 1399
1532 1491
1532 1597
1532 1604
1532 1623
1532 1707
1532 1746
1532 1800
1532 1810
1532 1888
1547 107
1547 1078
1547 1101
1547 1185
1547 1211
1547 1250
1547 1269
1547 1288
1547 1335
1547 1351
1547 1367
1547 1399
1547 1431
1547 1457
1547 1491
1547 1589
1547 1603
1547 1605
1547 1620
1547 1623
1547 1662
1547 1707
1547 1712
1547 1714
1547 1721
1547 1737
1547 1741
1547 1746
1547 1800
1547 1816
1547 1888
1547 925
1547 980
1547 982
1553 107
1553 1173
1553 1470
1553 1570
1553 1620
1570 107
1570 1173
1570 1185
1570 1211
1570 1269
1570 1290
1570 1323
1570 1377
1570 1390
1570 1431
1570 1470
1570 1553
1570 1603
1570 1604
1570 1612
1570 1620
1570 1623
1570 1643
1570 1663
1570 1675
1570 1714
1570 1717
1570 1888
1570 925
1570 980
1571 107
1571 1211
1571 1589
1571 1604
1571 1620
1571 1662
1571 1663
1571 1707
1571 1741
1589 107
1589 1078
1589 1101
1589 1185
1589 1211
1589 1250
1589 1269
1589 1290
1589 1302
1589 1335
1589 1367
1589 1377
1589 1390
1589 1399
1589 1431
1589 1491
1589 1520
1589 1547
1589 1571
1589 1597
1589 1603
1589 1604
1589 1605
1589 1612
1589 1623
1589 1643
1589 1662
1589 1663
1589 1675
1589 1707
1589 1712
1589 1714
1589 1717
1589 1721
1589 1737
1589 1746
1589 1750
1589 1752
1589 1799
1589 1800
1589 1810
1589 1816
1589 1888
1589 925
1589 934
1589 980
1589 982
1589 993
1597 107
1597 1078
1597 1101
1597 1185
1597 1211
1597 1250
1597 1290
1597 1335
1597 1367
1597 1377
1597 1390
1597 1399
1597 1431
1597 1491
1597 1520
1597 1532
1597 1589
1597 1603
1597 1612
1597 1623
1597 1643
1597 1663
1597 1707
1597 1714
1597 1721
1597 1737
1597 1746
1597 1750
1597 1752
1597 1799
1597 1800
1597 1816
1597 1888
1597 925
1597 934
1597 993
1603 107
1603 1078
1603 1185
1603 1211
1603 1250
1603 1269
1603 1302
1603 1335
1603 1367
1603 1377
1603 1390
1603 1399
1603 1431
1603 1491
1603 1520
1603 1547
1603 1570
1603 1589
1603 1597
1603 1612
1603 1623
1603 1643
1603 1662
1603 1663
1603 1675
1603 1707
1603 1712
1603 1714
1603 1717
1603 1721
1603 1741
1603 1746
1603 1750
1603 1752
1603 1799
1603 1800
1603 1810
1603 1888
1603 934
1603 980
1603 993
1604 107
1604 1078
1604 1101
1604 1173
1604 1211
1604 1302
1604 1323
1604 1335
1604 1377
1604 1390
1604 1399
1604 1431
1604 1470
1604 1532
1604 1570
1604 1571
1604 1589
1604 1605
1604 1620
1604 1662
1604 1663
1604 1675
1604 1707
1604 1714
1604 1717
1604 1741
1604 1800
1604 1816
1604 1888
1604 982
1604 993
1605 107
1605 1173
1605 1288
1605 1367
1605 1399
1605 1431
1605 1457
1605 1470
1605 1547
1605 1589
1605 1604
1605 1663
1605 1675
1605 1707
1605 1714
1605 1741
1605 1746
1605 1800
1605 1816
1605 1888
1612 107
1612 1078
1612 1101
1612 1185
1612 1211
1612 1250
1612 1269
1612 1290
1612 1302
1612 1335
1612 1351
1612 1367
1612 1377
1612 1390
1612 1399
1612 1431
1612 1457
1612 1491
1612 1520
1612 1570
1612 1589
1612 1597
1612 1603
1612 1623
1612 1643
1612 1662
1612 1663
1612 1675
1612 1707
1612 1714
1612 1717
1612 1721
1612 1737
1612 1741
1612 1746
1612 1750
1612 1752
1612 1799
1612 1800
1612 1810
1612 1816
1612 1888
1612 925
1612 934
1612 980
1612 993
1620 1052
1620 107
1620 1078
1620 1173
1620 1211
1620 1250
1620 1290
1620 1367
1620 1377
1620 1390
1620 1431
1620 1470
1620 1547
1620 1553
1620 1570
1620 1571
1620 1604
1620 1643
1620 1663
1620 1675
1620 1707
1620 1746
1620 1800
1620 1816
1620 1888
1620 925
1620 993
1623 107
1623 1185
1623 1211
1623 1250
1623 1269
1623 1335
1623 1367
1623 1377
1623 1390
1623 1399
1623 1431
1623 1491
1623 1532
1623 1547
1623 1570
1623 1589
1623 1597
1623 1603
1623 1612
1623 1643
1623 1662
1623 1707
1623 1714
1623 1717
1623 1721
1623 1737
1623 1746
1623 1750
1623 1752
1623 1799
1623 1800
1623 1810
1623 1816
1623 1888
1623 925
1643 107
1643 1078
1643 1185
1643 1211
1643 1269
1643 1323
1643 1377
1643 1390
1643 1431
1643 1520
1643 1570
1643 1589
1643 1597
1643 1603
1643 1612
1643 1620
1643 1623
1643 1663
1643 1675
1643 1707
1643 1714
1643 1721
1643 1746
1643 1799
1643 1888
1643 925
1643 934
1643 980
1643 993
1662 107
1662 1078
1662 1101
1662 1185
1662 1211
1662 1250
1662 1323
1662 1335
1662 1351
1662 1377
1662 1390
1662 1399
1662 1431
1662 1491
1662 1520
1662 1547
1662 1571
1662 1589
1662 1603
1662 1604
1662 1612
1662 1623
1662 1707
1662 1712
1662 1714
1662 1746
1662 1750
1662 1799
1662 1800
1662 1810
1662 1816
1662 1888
1662 980
1662 993
1663 107
1663 1078
1663 1101
1663 1173
1663 1180
1663 1185
1663 1211
1663 1250
1663 1269
1663 1288
1663 1290
1663 1302
1663 1323
1663 1335
1663 1367
1663 1377
1663 1390
1663 1399
1663 1431
1663 1457
1663 1470
1663 1491
1663 1520
1663 1570
1663 1571
1663 1589
1663 1597
1663 1603
1663 1604
1663 1605
1663 1612
1663 1620
1663 1643
1663 1675
1663 1707
1663 1712
1663 1714
1663 1717
1663 1721
1663 1741
1663 1746
1663 1750
1663 1752
1663 1799
1663 1800
1663 1816
1663 1888
1663 925
1663 934
1663 980
1663 982
1663 993
1675 107
1675 1078
1675 1173
1675 1185
1675 1269
1675 1323
1675 1377
1675 1431
1675 1470
1675 1520
1675 1570
1675 1589
1675 1603
1675 1604
1675 1605
1675 1612
1675 1620
1675 1643
1675 1663
1675 1714
1675 1717
1675 1741
1675 1800
1675 1810
1675 1888
1675 925
1675 934
1675 980
1675 993
1678 107
1678 1491
1678 1717
1707 107
1707 1078
1707 1101
1707 1173
1707 1185
1707 1211
1707 1250
1707 1288
1707 1302
1707 1335
1707 1351
1707 1367
1707 1377
1707 1390
1707 1399
1707 1457
1707 1491
1707 1520
1707 1532
1707 1547
1707 1571
1707 1589
1707 1597
1707 1603
1707 1604
1707 1605
1707 1612
1707 1620
1707 1623
1707 1643
1707 1662
1707 1663
1707 1712
1707 1714
1707 1717
1707 1721
1707 1737
1707 1741
1707 1746
1707 1750
1707 1752
1707 1799
1707 1800
1707 1810
1707 1816
1707 1888
1707 934
1707 980
1712 107
1712 1101
1712 1211
1712 1250
1712 1288
1712 1302
1712 1335
1712 1351
1712 1390
1712 1399
1712 1431
1712 1457
1712 1491
1712 1547
1712 1589
1712 1603
1712 1662
1712 1663
1712 1707
1712 1714
1712 1717
1712 1746
1712 1800
1712 1816
1712 1888
1712 982
1714 107
1714 1078
1714 1101
1714 1185
1714 1211
1714 1250
1714 1269
1714 1288
1714 1302
1714 1335
1714 1367
1714 1377
1714 1390
1714 1399
1714 1431
1714 1457
1714 1491
1714 1520
1714 1547
1714 1570
1714 1589
1714 1597
1714 1603
1714 1604
1714 1605
1714 1612
1714 1623
1714 1643
1714 1662
1714 1663
1714 1675
1714 1707
1714 1712
1714 1717
1714 1721
1714 1737
1714 1741
1714 1746
1714 1750
1714 1752
1714 1799
1714 1800
1714 1810
1714 1816
1714 1888
1714 925
1714 934
1714 980
1714 982
1714 993
1717 107
1717 1078
1717 1173
1717 1250
1717 1288
1717 1367
1717 1377
1717 1390
1717 1431
1717 1470
1717 1520
1717 1570
1717 1589
1717 1603
1717 1604
1717 1612
1717 1623
1717 1663
1717 1675
1717 1678
1717 1707
1717 1712
1717 1714
1717 1721
1717 1737
1717 1746
1717 1750
1717 1752
1717 1799
1717 1800
1717 1816
1717 1888
1717 925
1717 980
1717 993
1721 107
1721 1078
1721 1185
1721 1211
1721 1250
1721 1269
1721 1290
1721 1335
1721 1367
1721 1377
1721 1390
1721 1399
1721 1431
1721 1491
1721 1547
1721 1589
1721 1597
1721 1603
1721 1612
1721 1623
1721 1643
1721 1663
1721 1707
1721 1714
1721 1717
1721 1741
1721 1746
1721 1750
1721 1752
1721 1799
1721 1800
1721 1816
1721 1888
1721 925
1721 934
1721 980
1721 993
1737 107
1737 1185
1737 1211
1737 1250
1737 1335
1737 1367
1737 1390
1737 1399
1737 1431
1737 1491
1737 1547
1737 1589
1737 1597
1737 1612
1737 1623
1737 1707
1737 1714
1737 1717
1737 1741
1737 1746
1737 1750
1737 1752
1737 1799
1737 1800
1737 1810
1737 1816
1737 1888
1737 925
1741 107
1741 1078
1741 1101
1741 1173
1741 1180
1741 1211
1741 1250
1741 1288
1741 1367
1741 1377
1741 1390
1741 1399
1741 1431
1741 1470
1741 1547
1741 1571
1741 1603
1741 1604
1741 1605
1741 1612
1741 1663
1741 1675
1741 1707
1741 1714
1741 1721
1741 1737
1741 1746
1741 1800
1741 1816
1741 1888
1746 107
1746 1078
1746 1101
1746 1185
1746 1211
1746 1250
1746 1269
1746 1288
1746 1290
1746 1302
1746 1335
1746 1367
1746 1377
1746 1390
1746 1399
1746 1431
1746 1457
1746 1491
1746 1520
1746 1532
1746 1547
1746 1589
1746 1597
1746 1603
1746 1605
1746 1612
1746 1620
1746 1623
1746 1643
1746 1662
1746 1663
1746 1707
1746 1712
1746 1714
1746 1717
1746 1721
1746 1737
1746 1741
1746 1750
1746 1752
1746 1799
1746 1800
1746 1810
1746 1816
1746 1888
1746 925
1746 934
1746 980
1746 993
1750 107
1750 1078
1750 1185
1750 1211
1750 1250
1750 1269
1750 1290
1750 1302
1750 1367
1750 1377
1750 1390
1750 1399
1750 1431
1750 1491
1750 1520
1750 1589
1750 1597
1750 1603
1750 1612
1750 1623
1750 1662
1750 1663
1750 1707
1750 1714
1750 1717
1750 1721
1750 1737
1750 1746
1750 1752
1750 1799
1750 1800
1750 1888
1750 925
1750 934
1750 980
1750 993
1752 107
1752 1078
1752 1101
1752 1185
1752 1211
1752 1250
1752 1290
1752 1302
1752 1367
1752 1390
1752 1399
1752 1431
1752 1491
1752 1520
1752 1589
1752 1597
1752 1603
1752 1612
1752 1623
1752 1663
1752 1707
1752 1714
1752 1717
1752 1721
1752 1737
1752 1746
1752 1750
1752 1799
1752 1800
1752 1888
1752 925
1787 107
1799 107
1799 1078
1799 1101
1799 1185
1799 1211
1799 1250
1799 1269
1799 1302
1799 1323
1799 1335
1799 1351
1799 1367
1799 1377
1799 1390
1799 1399
1799 1431
1799 1491
1799 1520
1799 1589
1799 1597
1799 1603
1799 1612
1799 1623
1799 1643
1799 1662
1799 1663
1799 1707
1799 1714
1799 1717
1799 1721
1799 1737
1799 1746
1799 1750
1799 1752
1799 1800
1799 1810
1799 1816
1799 1888
1799 925
1799 934
1799 993
1800 107
1800 1078
1800 1101
1800 1173
1800 1185
1800 1211
1800 1250
1800 1269
1800 1288
1800 1290
1800 1302
1800 1335
1800 1351
1800 1367
1800 1377
1800 1390
1800 1399
1800 1431
1800 1457
1800 1491
1800 1520
1800 1532
1800 1547
1800 1589
1800 1597
1800 1603
1800 1604
1800 1605
1800 1612
1800 1620
1800 1623
1800 1662
1800 1663
1800 1675
1800 1707
1800 1712
1800 1714
1800 1717
1800 1721
1800 1737
1800 1741
1800 1746
1800 1750
1800 1752
1800 1799
1800 1810
1800 1816
1800 1888
1800 925
1800 934
1800 980
1800 982
1800 993
1810 107
1810 1078
1810 1185
1810 1211
1810 1250
1810 1269
1810 1288
1810 1302
1810 1335
1810 1367
1810 1399
1810 1431
1810 1491
1810 1532
1810 1589
1810 1603
1810 1612
1810 1623
1810 1662
1810 1675
1810 1707
1810 1714
1810 1737
1810 1746
1810 1799
1810 1800
1810 1816
1810 1888
1816 107
1816 1078
1816 1185
1816 1211
1816 1250
1816 1269
1816 1288
1816 1302
1816 1335
1816 1367
1816 1377
1816 1390
1816 1399
1816 1431
1816 1457
1816 1520
1816 1547
1816 1589
1816 1597
1816 1604
1816 1605
1816 1612
1816 1620
1816 1623
1816 1662
1816 1663
1816 1707
1816 1712
1816 1714
1816 1717
1816 1721
1816 1737
1816 1741
1816 1746
1816 1799
1816 1800
1816 1810
1816 1888
1888 107
1888 1078
1888 1101
1888 1173
1888 1180
1888 1185
1888 1211
1888 1250
1888 1269
1888 1288
1888 1302
1888 1323
1888 1335
1888 1351
1888 1367
1888 1377
1888 1390
1888 1399
1888 1431
1888 1457
1888 1470
1888 1491
1888 1520
1888 1532
1888 1547
1888 1570
1888 1589
1888 1597
1888 1603
1888 1604
1888 1605
1888 1612
1888 1620
1888 1623
1888 1643
1888 1662
1888 1663
1888 1675
1888 1707
1888 1712
1888 1714
1888 1717
1888 1721
1888 1737
1888 1741
1888 1746
1888 1750
1888 1752
1888 1799
1888 1800
1888 1810
1888 1816
1888 925
1888 934
1888 980
1888 982
1888 993
925 107
925 1180
925 1185
925 1211
925 1250
925 1269
925 1290
925 1302
925 1323
925 1335
925 1367
925 1377
925 1390
925 1399
925 1431
925 1491
925 1520
925 1547
925 1570
925 1589
925 1597
925 1612
925 1620
925 1623
925 1643
925 1663
925 1675
925 1714
925 1717
925 1721
925 1737
925 1746
925 1750
925 1752
925 1799
925 1800
925 1888
925 980
925 993
934 107
934 1185
934 1211
934 1269
934 1302
934 1367
934 1377
934 1390
934 1399
934 1431
934 1491
934 1589
934 1597
934 1603
934 1612
934 1643
934 1663
934 1675
934 1707
934 1714
934 1721
934 1746
934 1750
934 1799
934 1800
934 1888
934 980
934 993
980 107
980 1078
980 1185
980 1211
980 1269
980 1290
980 1323
980 1351
980 1367
980 1377
980 1399
980 1431
980 1491
980 1520
980 1547
980 1570
980 1589
980 1603
980 1612
980 1643
980 1662
980 1663
980 1675
980 1707
980 1714
980 1717
980 1721
980 1746
980 1750
980 1800
980 1888
980 925
980 934
980 993
982 107
982 1078
982 1101
982 1211
982 1269
982 1288
982 1302
982 1390
982 1399
982 1457
982 1491
982 1547
982 1589
982 1604
982 1663
982 1712
982 1714
982 1800
982 1888
993 107
993 1101
993 1185
993 1211
993 1269
993 1290
993 1302
993 1335
993 1377
993 1390
993 1399
993 1431
993 1470
993 1491
993 1589
993 1597
993 1603
993 1604
993 1612
993 1620
993 1643
993 1662
993 1663
993 1675
993 1714
993 1717
993 1721
993 1746
993 1750
993 1799
993 1800
993 1888
993 925
993 934
993 980

